Privacy-preserving Fuzzy Name Matching for Sharing Financial Intelligence

Financial institutions rely on data for many operations, including a need to drive efficiency, enhance services and prevent financial crime. Data sharing across an organisation or between institutions can facilitate rapid, evidence-based decision-making, including identifying money laundering and fraud. However, modern data privacy regulations impose restrictions on data sharing. For this reason, privacy-enhancing technologies are being increasingly employed to allow organisations to derive shared intelligence while ensuring regulatory compliance. This paper examines the case in which regulatory restrictions mean a party cannot share data on accounts of interest with another (internal or external) party to determine individuals that hold accounts in both datasets. The names of account holders may be recorded differently in each dataset. We introduce a novel privacy-preserving scheme for fuzzy name matching across institutions, employing fully homomorphic encryption over MinHash signatures. The efficiency of the proposed scheme is enhanced using a clustering mechanism. Our scheme ensures privacy by only revealing the possibility of a potential match to the querying party. The practicality and effectiveness are evaluated using different datasets, and compared against state-of-the-art schemes. It takes around 100 and 1000 seconds to search 1000 names from 10k and 100k names, respectively, meeting the requirements of financial institutions. Furthermore, it exhibits significant performance improvement in reducing communication overhead by 30-300 times.

==> results/60k_lsh100_c0.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
100,0,0,8787, 1213, 0, 0
100,0,1,7629, 734, 0, 1637
100,0,2,3615, 558, 0, 5827
100,0,3,1592, 348, 0, 8060
100,0,4,682, 232, 0, 9086
100,0,5,305, 132, 0, 9563

==> results/60k_lsh100_c200.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
100,200,0,10000, 910, 0, 0
100,200,1,3099, 489, 0, 6640
100,200,2,1205, 261, 0, 8592
100,200,3,470, 131, 0, 9417
100,200,4,208, 68, 0, 9728
100,200,5,83, 48, 0, 9870

==> results/60k_lsh100_c250.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
100,250,0,10000, 990, 0, 0
100,250,1,3115, 525, 0, 6632
100,250,2,1192, 296, 0, 8578
100,250,3,472, 145, 0, 9407
100,250,4,220, 85, 0, 9699
100,250,5,84, 42, 0, 9874

==> results/60k_lsh100_c300.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
100,300,0,10000, 978, 0, 0
100,300,1,3201, 528, 0, 6562
100,300,2,1189, 282, 0, 8598
100,300,3,484, 149, 0, 9382
100,300,4,212, 80, 0, 9716
100,300,5,94, 48, 0, 9859

==> results/6k_LD.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
50,0,0,1000, 342, 0, 0
50,0,1,800, 256, 0, 167
50,0,2,448, 247, 0, 436
50,0,3,217, 231, 0, 631
50,0,4,105, 225, 0, 718
50,0,5,56, 199, 0, 785
50,80,0,1000, 138, 0, 0
50,80,1,371, 97, 0, 581
50,80,2,201, 100, 0, 720
50,80,3,87, 92, 0, 834
50,80,4,48, 88, 0, 875
50,80,5,14, 84, 0, 911
50,100,0,1000, 134, 0, 0
50,100,1,400, 93, 0, 557
50,100,2,192, 91, 0, 740
50,100,3,87, 76, 0, 847
50,100,4,43, 76, 0, 888
50,100,5,20, 72, 0, 913
50,120,0,1000, 120, 0, 0
50,120,1,385, 87, 0, 570
50,120,2,198, 92, 0, 739
50,120,3,74, 73, 0, 862
50,120,4,46, 69, 0, 892
50,120,5,15, 76, 0, 914
100,0,0,1000, 34, 0, 0
100,0,1,821, 15, 0, 177
100,0,2,382, 8, 0, 617
100,0,3,165, 6, 0, 831
100,0,4,71, 2, 0, 927
100,0,5,28, 1, 0, 971
100,80,0,1000, 10, 0, 0
100,80,1,449, 9, 0, 547
100,80,2,173, 4, 0, 825
100,80,3,79, 2, 0, 919
100,80,4,31, 2, 0, 967
100,80,5,14, 0, 0, 986
100,100,0,1000, 18, 0, 0
100,100,1,451, 13, 0, 544
100,100,2,187, 4, 0, 812
100,100,3,88, 5, 0, 908
100,100,4,30, 1, 0, 969
100,100,5,11, 1, 0, 988
100,120,0,1000, 20, 0, 0
100,120,1,483, 11, 0, 513
100,120,2,188, 3, 0, 812
100,120,3,91, 3, 0, 906
100,120,4,40, 2, 0, 958
100,120,5,13, 1, 0, 986
200,0,0,1000, 10, 0, 0
200,0,1,834, 5, 0, 165
200,0,2,360, 3, 0, 639
200,0,3,110, 1, 0, 889
200,0,4,42, 1, 0, 957
200,0,5,15, 0, 0, 985
200,80,0,1000, 8, 0, 0
200,80,1,597, 5, 0, 402
200,80,2,243, 3, 0, 756
200,80,3,80, 0, 0, 920
200,80,4,24, 0, 0, 976
200,80,5,7, 0, 0, 993
200,100,0,1000, 10, 0, 0
200,100,1,597, 4, 0, 402
200,100,2,245, 3, 0, 754
200,100,3,70, 0, 0, 930
200,100,4,30, 1, 0, 969
200,100,5,8, 0, 0, 992
200,120,0,1000, 6, 0, 0
200,120,1,589, 5, 0, 410
200,120,2,248, 2, 0, 751
200,120,3,81, 0, 0, 919
200,120,4,26, 0, 0, 974
200,120,5,6, 0, 0, 994


==> results/6k_lsh100_c0.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
100,0,0,1000, 34, 0, 0
100,0,1,821, 15, 0, 177
100,0,2,382, 8, 0, 617
100,0,3,165, 6, 0, 831
100,0,4,71, 2, 0, 927
100,0,5,28, 1, 0, 971

==> results/6k_lsh100_c100.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
100,100,0,1000, 18, 0, 0
100,100,1,451, 13, 0, 544
100,100,2,187, 4, 0, 812
100,100,3,88, 5, 0, 908
100,100,4,30, 1, 0, 969
100,100,5,11, 1, 0, 988

==> results/6k_lsh100_c120.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
100,120,0,1000, 20, 0, 0
100,120,1,483, 11, 0, 513
100,120,2,188, 3, 0, 812
100,120,3,91, 3, 0, 906
100,120,4,40, 2, 0, 958
100,120,5,13, 1, 0, 986

==> results/6k_lsh100_c80.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
100,80,0,1000, 10, 0, 0
100,80,1,449, 9, 0, 547
100,80,2,173, 4, 0, 825
100,80,3,79, 2, 0, 919
100,80,4,31, 2, 0, 967
100,80,5,14, 0, 0, 986

==> results/6k_lsh200_c0.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
200,0,0,1000, 10, 0, 0
200,0,1,834, 5, 0, 165
200,0,2,360, 3, 0, 639
200,0,3,110, 1, 0, 889
200,0,4,42, 1, 0, 957
200,0,5,15, 0, 0, 985

==> results/6k_lsh200_c100.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
200,100,0,1000, 10, 0, 0
200,100,1,597, 4, 0, 402
200,100,2,245, 3, 0, 754
200,100,3,70, 0, 0, 930
200,100,4,30, 1, 0, 969
200,100,5,8, 0, 0, 992

==> results/6k_lsh200_c120.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
200,120,0,1000, 6, 0, 0
200,120,1,589, 5, 0, 410
200,120,2,248, 2, 0, 751
200,120,3,81, 0, 0, 919
200,120,4,26, 0, 0, 974
200,120,5,6, 0, 0, 994


==> results/6k_lsh200_c80.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
200,80,0,1000, 8, 0, 0
200,80,1,597, 5, 0, 402
200,80,2,243, 3, 0, 756
200,80,3,80, 0, 0, 920
200,80,4,24, 0, 0, 976
200,80,5,7, 0, 0, 993

==> results/6k_lsh50_c0.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
50,0,0,1000, 342, 0, 0
50,0,1,800, 256, 0, 167
50,0,2,448, 247, 0, 436
50,0,3,217, 231, 0, 631
50,0,4,105, 225, 0, 718
50,0,5,56, 199, 0, 785

==> results/6k_lsh50_c100.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
50,100,0,1000, 134, 0, 0
50,100,1,400, 93, 0, 557
50,100,2,192, 91, 0, 740
50,100,3,87, 76, 0, 847
50,100,4,43, 76, 0, 888
50,100,5,20, 72, 0, 913

==> results/6k_lsh50_c120.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
50,120,0,1000, 120, 0, 0
50,120,1,385, 87, 0, 570
50,120,2,198, 92, 0, 739
50,120,3,74, 73, 0, 862
50,120,4,46, 69, 0, 892
50,120,5,15, 76, 0, 914

==> results/6k_lsh50_c80.csv <==
LSH,Clusters,LD,TP,FP,TN,FN
50,80,0,1000, 138, 0, 0
50,80,1,371, 97, 0, 581
50,80,2,201, 100, 0, 720
50,80,3,87, 92, 0, 834
50,80,4,48, 88, 0, 875
50,80,5,14, 84, 0, 911

==> results/book_lsh100.csv <==
LSH,Clusters,Accuracy,Precision,Recall,F1-Score,Specificity
100,0,0.95,	0.97,	0.979,	0.974,	0
100,50,0.913,	0.972,	0.938,	0.954,	0
100,100,0.914,	0.972,	0.938,	0.955,	0
100,150,0.915,	0.972,	0.94,	0.956,	0
100,200,0.913,	0.972,	0.938,	0.955,	0

==> results/book_lsh200.csv <==
LSH,Clusters,Accuracy,Precision,Recall,F1-Score,Specificity
200,0,0.958,	0.974,	0.983,	0.978,	0
200,50,0.929,	0.975,	0.951,	0.963,	0
200,100,0.93,	0.974,	0.953,	0.964,	0
200,150,0.932,	0.975,	0.955,	0.965,	0
200,200,0.934,	0.974,	0.957,	0.966,	0

==> results/book_lsh50.csv <==
LSH,Clusters,Accuracy,Precision,Recall,F1-Score,Specificity
50,0,0.935,	0.956,	0.977,	0.966,	0
50,50,0.91,	0.963,	0.943,	0.953,	0
50,100,0.905,	0.961,	0.939,	0.95,	0
50,150,0.906,	0.962,	0.939,	0.95,	0
50,200,0.908,	0.963,	0.94,	0.951,	0

==> results/nc1000k_lsh200.csv <==
LSH,Clusters,Accuracy,Precision,Recall,F1-Score,Specificity
200,0,0.975,	0.989,	0.989,	0.987,	0.12
200,1000,0.882,	0.995,	0.885,	0.937,	0.2
200,2000,0.863,	0.994,	0.867,	0.926,	0.17
200,3000,0.845,	0.996,	0.847,	0.915,	0.4
200,4000,0.868,	0.993,	0.873,	0.929,	0.14

==> results/nc100k_lsh100.csv <==
LSH,Clusters,Accuracy,Precision,Recall,F1-Score,Specificity
100,0,0.979,	0.997,	0.982,	0.989,	0.2
100,200,0.776,	0.994,	0.8,	0.862,	0.2
100,300,0.772,	0.997,	0.796,	0.863,	0.5
100,400,0.784,	0.997,	0.795,	0.878,	0.33
100,500,0.778,	0.994,	0.804,	0.873,	0.2

==> results/nc100k_lsh200.csv <==
LSH,Clusters,Accuracy,Precision,Recall,F1-Score,Specificity
200,0,0.985,	0.997,	0.987,	0.993,	0.333
200,200,0.9,	0.997,	0.9,	0.941,	0.333
200,300,0.856,	0.998,	0.872,	0.922,	0.666
200,400,0.864,	0.997,	0.881,	0.926,	0.333
200,500,0.876,	0.997,	0.877,	0.933,	0.333

==> results/nc10k_lsh100.csv <==
LSH,Clusters,Accuracy,Precision,Recall,F1-Score,Specificity
100,0,0.977,	0.995,	0.982,	0.988,	0.223
100,50,0.868,	0.996,	0.871,	0.929,	0.3
100,100,0.857,	0.995,	0.86,	0.922,	0.258
100,150,0.856,	0.995,	0.859,	0.922,	0.258
100,200,0.867,	0.995,	0.87,	0.929,	0.268

==> results/nc10k_lsh200.csv <==
LSH,Clusters,Accuracy,Precision,Recall,F1-Score,Specificity
200,0,0.981,	0.995,	0.986,	0.99,	0.22
200,50,0.945,	0.995,	0.949,	0.971,	0.234
200,100,0.945,	0.995,	0.95,	0.971,	0.227
200,150,0.954,	0.995,	0.959,	0.977,	0.241
200,200,0.957,	0.995,	0.961,	0.978,	0.227

==> results/nc10k_lsh50.csv <==
LSH,Clusters,Accuracy,Precision,Recall,F1-Score,Specificity
50,0,0.93,	0.983,	0.945,	0.963,	0.088
50,50,0.792,	0.988,	0.8,	0.883, 0.131
50,100,0.79,	0.987,	0.799,	0.883, 0.124
50,150,0.781,	0.986,	0.79,	0.877,	0.12
50,200,0.788,	0.986,	0.797,	0.881,	0.114

==> results/nc10k_threshold.csv <==
LSH,Clusters,Threshold,Accuracy,Precision,Recall,F1-Score,Specificity
200,200,0.5,0.016,	0.016,	1,	0.0324,	0
200,200,0.55,0.018,	0.018,	1,	0.036,	0
200,200,0.6,0.028,	0.028,	1,	0.056,	0
200,200,0.65,0.073,	0.073,	0.993,	0.13,	0
200,200,0.7,0.264,	0.265,	0.975,	0.417,	0
200,200,0.75,0.695,	0.712,	0.965,	0.82,	0.002
200,200,0.8,0.91,	0.944,	0.96,	0.953,	0.026
200,200,0.85,0.947,	0.987,	0.959,	0.973,	0.111
200,200,0.9,0.957,	0.995,	0.961,	0.978,	0.227
200,200,0.95,0.932,	0.998,	0.934,	0.965,	0.405

==> results/ncfivetk.txt <==
4971 9923 14859 19789 24713 29631 34546 39459 44369 49275 54178 59076 63971 68860 73746 78630 83514 88395 93271 98145 103015 107880 112742 117601 122459 127314 132163 137006 141846 146684 151515 156342 161162 165974 170776 175570 180361 185142 189914 194676 199429 204172 208900 213621 218332 223037 227728 232415 237093 241759 246415 251055 255678 260288 264887 269472 274045 278610 283162 287707 292232 296747 301254 305753 310233 314695 319144 323576 327993 332395 336786 341169 345536 349886 354223 358546 362854 367144 371420 375676 379912 384127 388325 392505 396669 400815 404948 409067 413165 417244 421303 425335 429346 433334 437293 441231 445142 449031 452892 456725 460538 464328 468098 471848 475574 479273 482937 486572 490177 493751 497307 500843 504357 507848 511314 514754 518156 521543 524904 528236 531546 534827 538078 541303 544505 547682 550830 553950 557040 560103 563137 566142 569126 572091 575031 577938 580824 583688 586520 589323 592099 594850 597573 600264 602930 605569 608184 610779 613350 615893 618410 620897 623359 625800 628218 630620 632983 635321 637629 639912 642162 644386 646585 648755 650906 653034 655132 657206 659262 661304 663326 665327 667310 669278 671223 673144 675052 676927 678779 680609 682425 684224 686001 687763 689497 691209 692904 694578 696235 697874 699499 701100 702675 704239 705787 707320 708841 710344 711830 713296 714748 716189 717618 719030 720425 721804 723162 724504 725824 727126 728411 729680 730938 732184 733419 734632 735831 737020 738198 739366 740520 741662 742792 743906 745010 746094 747165 748224 749269 750302 751323 752330 753326 754310 755284 756246 757201 758146 759078 760001 760912 761815 762713 763605 764486 765358 766222 767077 767920 768756 769582 770400 771205 772003 772793 773576 774354 775125 775885 776639 777387 778132 778867 779593 780308 781020 781727 782425 783118 783802 784481 785154 785818 786477 787131 787778 788418 789050 789674 790289 790899 791503 792103 792700 793289 793871 794449 795020 795586 796146 796700 797248 797793 798336 798870 799398 799920 800438 800956 801471 801983 802493 802998 803499 803995 804489 804979 805466 805950 806430 806906 807376 807842 808306 808766 809217 809663 810109 810550 810987 811421 811852 812280 812708 813131 813551 813970 814386 814798 815207 815616 816020 816421 816820 817216 817609 817999 818388 818776 819158 819537 819912 820283 820652 821020 821387 821751 822113 822470 822826 823181 823532 823883 824233 824579 824924 825267 825609 825946 826282 826616 826948 827279 827605 827929 828251 828569 828886 829203 829520 829837 830152 830463 830768 831073 831374 831673 831971 832267 832563 832857 833148 833439 833728 834015 834301 834584 834863 835139 835413 835687 835960 836229 836498 836764 837029 837290 837550 837807 838064 838321 838577 838832 839086 839336 839583 839830 840073 840315 840552 840789 841026 841261 841495 841728 841961 842192 842422 842650 842876 843101 843326 843549 843768 843987 844206 844424 844642 844860 845077 845293 845508 845723 845935 846145 846355 846565 846775 846985 847192 847398 847602 847804 848005 848206 848407 848606 848803 848999 849195 849390 849583 849776 849967 850156 850344 850532 850718 850904 851089 851273 851456 851637 851817 851995 852172 852348 852524 852700 852875 853049 853223 853395 853567 853738 853907 854076 854245 854413 854581 854748 854915 855082 855248 855414 855580 855744 855907 856068 856229 856390 856551 856712 856873 857034 857192 857350 857508 857666 857824 857982 858140 858298 858456 858613 858769 858925 859081 859237 859393 859547 859700 859852 860004 860156 860308 860460 860611 860761 860911 861060 861209 861358 861506 861654 861801 861948 862095 862242 862388 862534 862680 862826 862971 863116 863261 863406 863551 863696 863839 863982 864125 864266 864406 864546 864684 864822 864959 865096 865233 865369 865505 865641 865777 865913 866049 866184 866319 866454 866589 866724 866859 866994 867129 867264 867399 867534 867669 867803 867937 868071 868205 868339 868473 868607 868741 868874 869007 869140 869271 869402 869533 869664 869795 869926 870057 870188 870319 870450 870580 870709 870837 870965 871093 871221 871349 871477 871605 871732 871858 871984 872109 872233 872357 872480 872603 872726 872849 872972 873095 873218 873341 873464 873587 873710 873833 873956 874079 874201 874321 874441 874561 874681 874801 874921 875040 875159 875277 875395 875513 875631 875749 875865 875981 876096 876211 876326 876441 876556 876671 876786 876901 877016 877131 877246 877361 877475 877588 877701 877814 877927 878040 878153 878266 878379 878491 878603 878715 878827 878938 879049 879160 879271 879382 879493 879604 879715 879825 879934 880043 880152 880261 880370 880479 880588 880697 880806 880915 881024 881133 881242 881350 881458 881565 881672 881779 881886 881993 882100 882207 882314 882421 882528 882635 882741 882847 882953 883059 883165 883271 883377 883483 883589 883695 883800 883905 884010 884115 884219 884323 884427 884531 884635 884739 884843 884947 885051 885155 885259 885363 885467 885570 885673 885776 885878 885980 886082 886184 886286 886387 886488 886587 886686 886785 886884 886983 887082 887181 887280 887379 887478 887577 887676 887775 887873 887971 888069 888167 888265 888363 888461 888558 888655 888752 888849 888946 889043 889140 889237 889333 889429 889525 889621 889717 889813 889908 890003 890098 890193 890288 890382 890476 890570 890664 890758 890852 890946 891040 891134 891228 891322 891416 891510 891603 891696 891789 891882 891975 892068 892161 892254 892347 892440 892533 892626 892719 892812 892904 892996 893088 893180 893272 893363 893454 893545 893636 893727 893818 893909 894000 894091 894182 894273 894364 894455 894546 894636 894726 894816 894906 894996 895086 895176 895266 895356 895446 895535 895624 895713 895802 895891 895980 896069 896158 896247 896336 896425 896514 896603 896692 896781 896870 896958 897046 897134 897220 897306 897392 897478 897563 897648 897733 897818 897903 897988 898073 898158 898242 898326 898409 898492 898575 898657 898739 898821 898903 898985 899067 899149 899231 899313 899395 899477 899559 899641 899723 899805 899887 899968 900049 900130 900211 900292 900373 900454 900535 900616 900697 900778 900859 900940 901021 901102 901183 901264 901344 901424 901504 901584 901664 901744 901824 901904 901984 902064 902144 902224 902304 902384 902464 902544 902624 902704 902784 902864 902943 903022 903101 903180 903259 903338 903417 903496 903575 903654 903732 903810 903888 903966 904044 904122 904200 904278 904356 904434 904512 904590 904668 904746 904824 904902 904980 905058 905136 905214 905292 905370 905448 905526 905604 905682 905760 905838 905916 905994 906072 906150 906228 906306 906384 906462 906540 906618 906696 906774 906852 906930 907008 907086 907164 907242 907319 907396 907473 907550 907627 907704 907781 907858 907935 908012 908089 908166 908243 908320 908397 908474 908551 908628 908705 908782 908859 908936 909013 909090 909167 909244 909321 909398 909475 909552 909629 909706 909783 909860 909937 910014 910091 910168 910245 910322 910399 910476 910552 910628 910704 910780 910856 910932 911008 911084 911159 911234 911309 911384 911459 911534 911609 911684 911759 911834 911909 911984 912059 912134 912209 912283 912357 912431 912505 912579 912653 912727 912801 912875 912949 913023 913097 913171 913244 913317 913390 913463 913536 913609 913682 913755 913828 913901 913974 914047 914120 914193 914266 914338 914410 914482 914554 914626 914698 914770 914842 914913 914984 915055 915126 915197 915268 915339 915410 915481 915551 915621 915691 915761 915831 915901 915971 916041 916111 916181 916251 916321 916390 916459 916528 916597 916666 916735 916804 916873 916942 917011 917080 917149 917218 917287 917356 917425 917494 917563 917632 917701 917770 917839 917908 917977 918046 918115 918184 918253 918322 918391 918460 918529 918598 918667 918736 918805 918874 918943 919011 919079 919147 919215 919283 919350 919417 919484 919551 919618 919685 919752 919818 919884 919950 920016 920082 920148 920214 920280 920346 920412 920478 920543 920608 920673 920738 920802 920866 920930 920994 921058 921122 921186 921250 921314 921378 921442 921506 921569 921632 921694 921756 921818 921880 921942 922004 922066 922128 922190 922252 922314 922376 922438 922500 922562 922624 922686 922748 922810 922872 922934 922996 923058 923120 923182 923244 923306 923368 923430 923492 923554 923616 923678 923740 923802 923864 923926 923988 924050 924112 924174 924236 924298 924360 924422 924484 924546 924608 924670 924732 924794 924856 924918 924980 925042 925104 925166 925228 925290 925352 925414 925476 925538 925600 925662 925724 925786 925848 925910 925972 926034 926096 926158 926220 926282 926344 926406 926468 926530 926592 926654 926716 926778 926840 926901 926962 927022 927082 927141 927200 927259 927318 927377 927436 927495 927554 927613 927672 927731 927790 927848 927906 927964 928022 928080 928138 928196 928254 928312 928370 928428 928486 928544 928602 928660 928718 928776 928834 928892 928950 929008 929066 929124 929182 929240 929298 929356 929414 929472 929530 929587 929644 929701 929758 929815 929872 929929 929986 930043 930100 930157 930214 930271 930328 930385 930442 930499 930556 930613 930670 930727 930784 930841 930898 930955 931012 931069 931126 931183 931240 931297 931354 931411 931468 931525 931582 931638 931694 931750 931806 931862 931918 931974 932030 932086 932142 932198 932254 932310 932366 932422 932478 932534 932590 932645 932699 932753 932807 932861 932915 932969 933023 933077 933131 933185 933239 933293 933347 933401 933455 933508 933561 933614 933667 933720 933773 933826 933879 933932 933985 934038 934091 934144 934197 934250 934303 934356 934409 934462 934515 934568 934621 934674 934727 934780 934833 934886 934939 934992 935045 935098 935151 935204 935257 935310 935363 935416 935469 935522 935575 935628 935681 935734 935787 935840 935893 935946 935999 936052 936105 936158 936211 936264 936317 936370 936423 936476 936529 936582 936635 936688 936741 936794 936847 936900 936953 937006 937059 937112 937165 937218 937271 937324 937377 937430 937483 937536 937589 937642 937695 937748 937801 937854 937907 937960 938013 938066 938119 938172 938225 938278 938331 938384 938437 938490 938543 938596 938649 938702 938755 938808 938861 938914 938967 939020 939073 939126 939179 939232 939285 939338 939391 939444 939497 939550 939603 939656 939709 939762 939815 939868 939921 939974 940027 940080 940133 940186 940239 940292 940345 940398 940451 940504 940557 940610 940663 940716 940769 940822 940875 940928 940981 941034 941087 941140 941193 941246 941299 941351 941403 941455 941507 941559 941610 941661 941712 941763 941814 941865 941916 941967 942018 942069 942120 942171 942222 942273 942324 942375 942426 942477 942528 942579 942630 942681 942732 942783 942834 942885 942936 942987 943038 943089 943140 943191 943242 943293 943344 943395 943446 943497 943547 943597 943647 943697 943747 943797 943847 943897 943947 943997 944047 944097 944146 944195 944244 944293 944342 944391 944440 944489 944538 944587 944636 944685 944734 944782 944830 944878 944926 944974 945022 945070 945118 945166 945214 945262 945310 945358 945406 945454 945502 945550 945598 945645 945692 945739 945786 945833 945880 945927 945974 946021 946068 946115 946162 946209 946256 946303 946350 946397 946444 946491 946538 946585 946632 946679 946726 946773 946820 946867 946914 946961 947008 947055 947102 947149 947196 947243 947290 947337 947384 947431 947478 947525 947572 947619 947666 947713 947760 947807 947854 947901 947948 947995 948042 948089 948136 948183 948230 948277 948324 948370 948416 948462 948508 948554 948600 948646 948691 948736 948781 948826 948871 948915 948959 949003 949047 949091 949135 949179 949223 949267 949311 949355 949399 949443 949487 949531 949575 949619 949663 949707 949751 949795 949839 949883 949927 949971 950015 950059 950103 950147 950191 950235 950279 950323 950367 950411 950455 950499 950543 950587 950631 950675 950718 950761 950804 950847 950890 950933 950976 951019 951062 951104 951146 951188 951230 951272 951314 951356 951398 951440 951482 951524 951566 951608 951650 951692 951734 951776 951818 951860 951902 951944 951986 952028 952070 952112 952154 952196 952238 952280 952322 952364 952406 952448 952490 952532 952574 952616 952658 952700 952742 952783 952824 952865 952906 952947 952988 953029 953069 953108 953147 953186 953224 953262 953300 953338 953375 953412 953449 953486 953523 953560 953597 953634 953671 953708 953745 953782 953819 953856 953893 953930 953967 954004 954041 954078 954115 954152 954189 954226 954263 954300 954337 954374 954411 954448 954485 954522 954559 954596 954633 954670 954707 954744 954781 954818 954855 954892 954929 954966 955003 955040 955077 955114 955151 955188 955225 955262 955298 955334 955370 955406 955442 955477 955512 955547 955582 955617 955652 955687 955722 955757 955792 955827 955862 955897 955932 955967 956002 956037 956072 956107 956142 956177 956212 956247 956282 956317 956352 956387 956422 956457 956492 956527 956562 956597 956632 956667 956702 956737 956772 956807 956842 956877 956912 956947 956982 957017 957052 957087 957122 957157 957192 957227 957262 957297 957332 957367 957402 957437 957472 957507 957542 957577 957612 957647 957682 957716 957750 957784 957818 957852 957886 957920 957954 957988 958022 958056 958090 958124 958158 958192 958226 958260 958294 958328 958362 958396 958430 958464 958498 958532 958566 958600 958634 958668 958702 958736 958770 958804 958838 958872 958906 958940 958974 959008 959042 959076 959110 959144 959178 959212 959246 959280 959314 959348 959382 959416 959450 959484 959518 959552 959586 959620 959654 959688 959722 959756 959790 959824 959858 959892 959926 959960 959994 960028 960062 960096 960130 960164 960198 960232 960266 960299 960332 960365 960398 960431 960464 960497 960530 960563 960596 960629 960662 960695 960728 960761 960794 960827 960860 960893 960926 960959 960992 961025 961058 961091 961124 961157 961190 961223 961256 961289 961322 961355 961388 961421 961454 961487 961520 961552 961584 961616 961648 961680 961712 961744 961776 961808 961840 961872 961904 961936 961968 962000 962032 962064 962096 962128 962160 962192 962224 962256 962288 962320 962352 962384 962416 962448 962480 962512 962544 962576 962608 962640 962672 962704 962736 962768 962800 962832 962864 962896 962928 962960 962992 963024 963056 963088 963120 963152 963184 963216 963248 963280 963312 963344 963376 963408 963440 963472 963504 963536 963568 963600 963632 963664 963696 963728 963760 963792 963824 963856 963888 963920 963952 963984 964016 964048 964080 964112 964144 964176 964208 964240 964272 964304 964336 964368 964400 964432 964464 964496 964528 964560 964592 964624 964656 964688 964720 964752 964784 964816 964848 964880 964912 964944 964976 965008 965040 965072 965104 965136 965168 965200 965232 965264 965296 965328 965360 965392 965424 965456 965488 965520 965552 965584 965616 965648 965680 965712 965744 965775 965806 965837 965868 965899 965930 965961 965992 966023 966054 966085 966116 966147 966178 966209 966240 966271 966302 966333 966364 966395 966426 966457 966488 966519 966550 966581 966612 966643 966674 966705 966736 966767 966798 966828 966858 966888 966918 966948 966978 967008 967038 967068 967098 967128 967158 967188 967218 967248 967278 967308 967338 967368 967398 967428 967458 967488 967518 967548 967578 967608 967638 967668 967698 967728 967758 967788 967818 967848 967878 967908 967938 967968 967998 968028 968058 968088 968118 968148 968178 968208 968238 968268 968298 968328 968358 968388 968418 968448 968478 968508 968538 968568 968598 968628 968658 968688 968718 968748 968778 968808 968838 968868 968898 968928 968958 968988 969018 969048 969078 969108 969138 969168 969198 969228 969258 969288 969318 969348 969378 969408 969438 969468 969498 969528 969558 969588 969618 969648 969678 969708 969738 969768 969798 969828 969858 969888 969918 969948 969978 970008 970038 970068 970098 970128 970158 970188 970218 970248 970278 970308 970338 970368 970398 970428 970458 970488 970518 970548 970578 970608 970638 970668 970698 970728 970758 970788 970818 970848 970878 970908 970938 970968 970998 971028 971058 971088 971118 971148 971178 971208 971238 971268 971298 971328 971358 971388 971418 971448 971478 971508 971538 971568 971598 971628 971658 971688 971718 971748 971778 971808 971838 971868 971898 971928 971958 971988 972018 972048 972078 972108 972138 972168 972198 972228 972258 972288 972318 972348 972378 972408 972438 972468 972498 972528 972558 972588 972618 972648 972678 972708 972738 972768 972798 972828 972858 972887 972916 972945 972974 973003 973032 973061 973090 973119 973148 973177 973206 973235 973264 973293 973322 973351 973380 973409 973438 973467 973496 973525 973554 973583 973612 973641 973670 973699 973728 973757 973786 973815 973844 973873 973901 973929 973957 973985 974013 974041 974069 974097 974125 974153 974181 974209 974237 974265 974293 974321 974349 974377 974405 974433 974461 974489 974517 974545 974573 974601 974629 974657 974685 974713 974741 974769 974797 974825 974853 974881 974909 974937 974965 974993 975021 975049 975077 975105 975133 975161 975189 975217 975245 975273 975301 975329 975357 975385 975413 975441 975469 975497 975525 975553 975581 975609 975637 975664 975691 975718 975745 975772 975799 975826 975853 975880 975907 975934 975961 975988 976015 976042 976069 976096 976123 976150 976177 976204 976231 976258 976285 976312 976339 976366 976393 976420 976447 976474 976501 976528 976554 976580 976606 976632 976658 976684 976710 976736 976762 976788 976814 976840 976866 976892 976918 976944 976970 976996 977022 977048 977074 977100 977125 977150 977175 977200 977225 977250 977275 977300 977325 977350 977375 977400 977425 977450 977475 977500 977525 977550 977575 977600 977625 977650 977675 977700 977725 977750 977775 977800 977825 977850 977875 977900 977925 977950 977975 978000 978025 978050 978075 978100 978125 978150 978175 978200 978225 978250 978275 978300 978325 978350 978375 978400 978425 978450 978475 978499 978523 978547 978571 978595 978619 978643 978667 978691 978715 978739 978763 978787 978811 978835 978859 978883 978907 978931 978955 978979 979003 979027 979051 979074 979097 979120 979143 979166 979189 979212 979235 979258 979281 979304 979327 979350 979373 979396 979419 979442 979465 979488 979511 979534 979557 979580 979603 979626 979649 979671 979693 979715 979737 979759 979781 979803 979825 979847 979869 979891 979913 979935 979957 979979 980001 980023 980045 980067 980089 980111 980133 980155 980177 980199 980221 980243 980265 980287 980309 980330 980351 980372 980393 980414 980435 980456 980477 980498 980519 980540 980561 980582 980603 980624 980645 980666 980687 980708 980729 980750 980771 980792 980813 980834 980855 980876 980897 980918 980939 980960 980981 981002 981023 981044 981065 981086 981107 981128 981149 981170 981191 981212 981233 981253 981273 981293 981313 981333 981353 981373 981393 981413 981433 981453 981473 981493 981513 981533 981553 981573 981593 981613 981633 981653 981673 981693 981713 981733 981753 981773 981793 981813 981833 981853 981873 981893 981913 981933 981953 981973 981993 982013 982033 982053 982073 982093 982113 982133 982153 982173 982193 982213 982233 982253 982273 982293 982312 982331 982350 982369 982388 982407 982426 982445 982464 982483 982502 982521 982540 982559 982578 982597 982616 982635 982654 982673 982692 982711 982730 982749 982768 982787 982806 982825 982844 982863 982882 982901 982920 982939 982958 982977 982996 983015 983034 983053 983072 983091 983110 983129 983148 983167 983186 983205 983224 983243 983262 983281 983300 983319 983338 983357 983376 983395 983414 983433 983452 983471 983490 983509 983528 983547 983566 983585 983604 983623 983642 983661 983680 983699 983718 983737 983756 983775 983794 983813 983832 983851 983870 983889 983908 983927 983946 983965 983984 984003 984022 984041 984060 984079 984098 984117 984136 984155 984174 984193 984212 984231 984250 984269 984288 984307 984326 984345 984364 984383 984402 984421 984440 984459 984478 984497 984516 984535 984554 984573 984592 984611 984630 984649 984668 984687 984706 984725 984744 984763 984782 984801 984820 984839 984858 984877 984896 984914 984932 984950 984968 984986 985004 985022 985040 985058 985076 985094 985112 985130 985148 985166 985184 985202 985220 985238 985256 985274 985292 985310 985328 985346 985364 985382 985400 985418 985436 985454 985472 985490 985508 985526 985544 985562 985580 985598 985616 985634 985652 985670 985688 985706 985724 985742 985760 985778 985796 985814 985832 985850 985868 985886 985904 985922 985940 985958 985976 985994 986012 986030 986048 986066 986084 986102 986120 986138 986156 986174 986192 986210 986228 986246 986264 986282 986300 986318 986336 986354 986372 986390 986408 986426 986444 986462 986480 986498 986516 986534 986552 986570 986588 986606 986624 986642 986660 986678 986696 986714 986732 986750 986768 986786 986804 986822 986840 986858 986876 986894 986912 986930 986948 986966 986984 987002 987020 987038 987056 987074 987092 987110 987128 987146 987164 987182 987200 987218 987236 987254 987272 987290 987307 987324 987341 987358 987375 987392 987409 987426 987443 987460 987477 987494 987511 987528 987545 987562 987579 987596 987613 987630 987647 987664 987681 987698 987715 987732 987749 987766 987783 987800 987817 987834 987851 987868 987885 987902 987919 987936 987953 987970 987987 988004 988021 988038 988055 988072 988089 988106 988123 988140 988157 988174 988191 988208 988225 988242 988259 988276 988293 988310 988327 988344 988361 988378 988395 988412 988429 988446 988463 988480 988497 988514 988530 988546 988562 988578 988594 988610 988626 988642 988658 988674 988690 988706 988722 988738 988754 988770 988786 988802 988818 988834 988850 988866 988882 988898 988914 988930 988946 988962 988978 988994 989010 989026 989042 989058 989074 989090 989106 989122 989138 989154 989170 989186 989202 989218 989234 989250 989266 989282 989298 989314 989330 989346 989362 989378 989394 989410 989426 989442 989458 989474 989490 989506 989522 989538 989554 989570 989586 989602 989618 989634 989650 989665 989680 989695 989710 989725 989740 989755 989770 989785 989800 989815 989830 989845 989860 989875 989890 989905 989920 989935 989950 989965 989980 989995 990010 990025 990040 990055 990070 990085 990100 990114 990128 990142 990156 990170 990184 990198 990212 990226 990240 990254 990268 990282 990296 990310 990324 990338 990352 990366 990380 990394 990408 990422 990436 990450 990464 990478 990492 990506 990520 990534 990548 990562 990576 990590 990604 990618 990632 990646 990660 990674 990688 990702 990716 990730 990744 990758 990772 990786 990800 990814 990828 990842 990856 990870 990884 990898 990912 990926 990940 990954 990968 990982 990996 991010 991024 991038 991052 991066 991080 991094 991108 991122 991136 991149 991162 991175 991188 991201 991214 991227 991240 991253 991266 991279 991292 991305 991318 991331 991344 991357 991370 991383 991396 991409 991422 991435 991448 991461 991474 991487 991500 991513 991526 991539 991552 991565 991578 991591 991604 991617 991630 991643 991656 991669 991682 991695 991708 991721 991734 991747 991760 991773 991786 991799 991811 991823 991835 991847 991859 991871 991883 991895 991907 991919 991931 991943 991955 991967 991979 991991 992003 992015 992027 992039 992051 992063 992075 992087 992099 992111 992123 992134 992145 992156 992167 992178 992189 992200 992211 992222 992233 992244 992255 992266 992277 992288 992299 992310 992321 992332 992343 992354 992365 992376 992387 992398 992409 992420 992431 992442 992453 992464 992475 992486 992497 992508 992519 992530 992541 992552 992563 992574 992585 992596 992607 992618 992629 992640 992651 992662 992673 992684 992695 992706 992717 992728 992739 992750 992761 992772 992783 992794 992805 992816 992827 992838 992849 992860 992871 992882 992893 992904 992915 992926 992937 992948 992959 992970 992981 992992 993003 993014 993025 993036 993047 993058 993069 993080 993091 993102 993113 993124 993135 993146 993157 993168 993179 993190 993201 993212 993223 993234 993245 993256 993267 993278 993289 993300 993311 993322 993333 993344 993355 993366 993377 993388 993399 993410 993421 993432 993443 993454 993465 993476 993487 993498 993509 993520 993531 993542 993553 993564 993575 993586 993597 993608 993619 993630 993641 993652 993663 993673 993683 993693 993703 993713 993723 993733 993743 993753 993763 993773 993783 993793 993803 993813 993823 993833 993843 993853 993863 993873 993883 993893 993903 993913 993923 993933 993943 993953 993963 993973 993983 993993 994003 994013 994023 994033 994043 994053 994063 994073 994083 994093 994103 994113 994123 994133 994143 994153 994163 994173 994182 994191 994200 994209 994218 994227 994236 994245 994254 994263 994272 994281 994290 994299 994308 994317 994326 994335 994344 994353 994362 994371 994380 994389 994398 994407 994416 994425 994434 994443 994452 994461 994470 994479 994488 994497 994506 994515 994524 994533 994542 994551 994560 994569 994578 994587 994596 994605 994614 994623 994632 994641 994650 994659 994668 994677 994686 994695 994704 994713 994722 994731 994740 994749 994758 994767 994776 994785 994794 994803 994812 994821 994830 994839 994848 994857 994866 994875 994884 994893 994902 994911 994920 994929 994938 994947 994956 994965 994974 994983 994992 995001 995010 995019 995028 995037 995046 995055 995064 995073 995082 995091 995100 995109 995118 995127 995136 995145 995154 995163 995172 995181 995190 995199 995208 995217 995226 995235 995244 995253 995262 995271 995280 995289 995298 995307 995316 995325 995334 995343 995352 995361 995370 995379 995388 995397 995406 995415 995424 995433 995442 995451 995460 995469 995478 995487 995496 995505 995514 995523 995532 995541 995550 995559 995568 995577 995586 995595 995603 995611 995619 995627 995635 995643 995651 995659 995667 995675 995683 995691 995699 995707 995715 995723 995731 995739 995747 995755 995763 995771 995778 995785 995792 995799 995806 995813 995820 995827 995834 995841 995848 995855 995862 995869 995876 995883 995890 995897 995904 995911 995918 995925 995932 995939 995946 995953 995960 995967 995974 995981 995988 995995 996002 996009 996016 996022 996028 996034 996040 996046 996052 996058 996064 996070 996076 996082 996088 996094 996100 996106 996112 996118 996124 996130 996136 996142 996148 996154 996160 996166 996172 996178 996184 996190 996196 996202 996208 996214 996220 996226 996231 996236 996241 996246 996251 996256 996261 996266 996271 996276 996281 996286 996291 996296 996301 996306 996311 996316 996321 996326 996331 996336 996341 996346 996351 996356 996361 996366 996371 996376 996381 996386 996391 996396 996401 996406 996411 996416 996421 996426 996431 996436 996441 996446 996451 996456 996461 996466 996471 996476 996481 996486 996491 996496 996501 996506 996511 996516 996521 996526 996531 996536 996541 996546 996551 996556 996561 996566 996571 996576 996581 996586 996591 996596 996601 996606 996611 996616 996621 996626 996631 996636 996641 996646 996651 996656 996661 996666 996671 996676 996681 996686 996691 996696 996701 996705 996709 996713 996717 996721 996725 996729 996733 996737 996741 996745 996749 996753 996757 996761 996765 996769 996773 996777 996781 996785 996789 996793 996797 996801 996805 996809 996813 996817 996821 996825 996829 996833 996837 996841 996845 996849 996853 996857 996861 996865 996869 996873 996877 996881 996885 996889 996893 996897 996901 996905 996909 996913 996917 996921 996925 996929 996933 996937 996941 996945 996949 996953 996957 996961 996965 996969 996973 996977 996981 996985 996989 996993 996997 997001 997005 997009 997013 997017 997021 997025 997029 997033 997037 997041 997045 997049 997053 997057 997061 997065 997069 997073 997077 997081 997085 997089 997093 997097 997101 997105 997109 997113 997117 997121 997125 997129 997133 997137 997141 997145 997149 997153 997157 997161 997165 997169 997173 997177 997181 997185 997189 997193 997197 997201 997205 997209 997213 997217 997221 997225 997229 997233 997237 997241 997245 997249 997253 997257 997261 997265 997269 997273 997277 997281 997285 997289 997293 997297 997301 997305 997309 997313 997317 997321 997325 997329 997333 997337 997341 997345 997349 997353 997357 997361 997365 997369 997373 997377 997381 997385 997389 997393 997397 997401 997405 997408 997411 997414 997417 997420 997423 997426 997429 997432 997435 997438 997441 997444 997447 997450 997453 997456 997459 997462 997465 997468 997471 997474 997477 997480 997483 997486 997489 997492 997495 997498 997501 997504 997507 997510 997513 997516 997519 997522 997525 997528 997531 997534 997537 997540 997543 997546 997549 997552 997555 997558 997561 997564 997567 997570 997573 997576 997579 997582 997585 997588 997591 997594 997597 997600 997603 997606 997609 997612 997615 997618 997621 997624 997627 997630 997633 997636 997639 997642 997645 997648 997651 997654 997657 997660 997663 997666 997669 997672 997675 997678 997681 997684 997687 997690 997693 997696 997699 997702 997705 997708 997711 997714 997717 997720 997723 997726 997729 997732 997735 997738 997741 997744 997747 997750 997753 997756 997759 997762 997765 997768 997771 997774 997777 997780 997783 997786 997789 997792 997795 997798 997801 997804 997807 997810 997813 997816 997819 997822 997825 997828 997831 997834 997837 997840 997843 997846 997849 997852 997855 997858 997861 997864 997867 997870 997873 997876 997879 997882 997885 997888 997891 997894 997897 997900 997903 997906 997909 997912 997915 997918 997921 997924 997927 997930 997933 997936 997939 997942 997945 997948 997951 997954 997957 997960 997963 997966 997969 997972 997975 997978 997981 997984 997987 997990 997993 997996 997999 998002 998005 998008 998011 998014 998017 998020 998023 998026 998029 998032 998035 998038 998041 998044 998047 998050 998053 998056 998059 998062 998065 998068 998071 998074 998077 998080 998083 998086 998089 998092 998095 998098 998101 998104 998107 998110 998113 998116 998119 998122 998125 998128 998131 998134 998137 998140 998143 998146 998149 998152 998155 998158 998161 998164 998167 998170 998173 998176 998179 998182 998185 998188 998191 998194 998197 998200 998203 998206 998209 998212 998215 998218 998221 998224 998227 998230 998233 998236 998239 998242 998245 998248 998251 998254 998257 998260 998263 998266 998269 998272 998275 998278 998281 998284 998287 998290 998293 998296 998299 998302 998305 998308 998311 998314 998317 998320 998323 998326 998329 998332 998335 998338 998341 998344 998347 998350 998353 998356 998359 998362 998365 998368 998371 998374 998377 998380 998383 998386 998389 998392 998395 998398 998401 998404 998407 998410 998413 998416 998419 998422 998425 998428 998431 998434 998437 998440 998443 998446 998449 998452 998455 998458 998461 998464 998467 998470 998473 998476 998479 998482 998485 998488 998491 998494 998497 998500 998503 998506 998509 998512 998515 998518 998521 998524 998527 998530 998533 998536 998539 998542 998545 998548 998551 998554 998557 998560 998563 998566 998569 998572 998575 998578 998581 998584 998587 998590 998593 998596 998599 998602 998605 998608 998611 998614 998617 998620 998623 998626 998629 998632 998635 998638 998641 998644 998647 998650 998652 998654 998656 998658 998660 998662 998664 998666 998668 998670 998672 998674 998676 998678 998680 998682 998684 998686 998688 998690 998692 998694 998696 998698 998700 998702 998704 998706 998708 998710 998712 998714 998716 998718 998720 998722 998724 998726 998728 998730 998732 998734 998736 998738 998740 998742 998744 998746 998748 998750 998752 998754 998756 998758 998760 998762 998764 998766 998768 998770 998772 998774 998776 998778 998780 998782 998784 998786 998788 998790 998792 998794 998796 998798 998800 998802 998804 998806 998808 998810 998812 998814 998816 998818 998820 998822 998824 998826 998828 998830 998832 998834 998836 998838 998840 998842 998844 998846 998848 998850 998852 998854 998856 998858 998860 998862 998864 998866 998868 998870 998872 998874 998876 998878 998880 998882 998884 998886 998888 998890 998892 998894 998896 998898 998900 998902 998904 998906 998908 998910 998912 998914 998916 998918 998920 998922 998924 998926 998928 998930 998932 998934 998936 998938 998940 998942 998944 998946 998948 998950 998952 998954 998956 998958 998960 998962 998964 998966 998968 998970 998972 998974 998976 998978 998980 998982 998984 998986 998988 998990 998992 998994 998996 998998 999000 999002 999004 999006 999008 999010 999012 999014 999016 999018 999020 999022 999024 999026 999028 999030 999032 999034 999036 999038 999040 999042 999044 999046 999048 999050 999052 999054 999056 999058 999060 999062 999064 999066 999068 999070 999072 999074 999076 999078 999080 999082 999084 999086 999088 999090 999092 999094 999096 999098 999100 999102 999104 999106 999108 999110 999112 999114 999116 999118 999120 999122 999124 999126 999128 999130 999132 999134 999136 999138 999140 999142 999144 999146 999148 999150 999152 999154 999156 999158 999160 999162 999164 999166 999168 999170 999172 999174 999176 999178 999180 999182 999184 999186 999188 999190 999192 999194 999196 999198 999200 999202 999204 999206 999208 999210 999212 999214 999216 999218 999220 999222 999224 999226 999228 999230 999232 999234 999236 999238 999240 999242 999244 999246 999248 999250 999252 999254 999256 999258 999260 999262 999264 999266 999268 999270 999272 999274 999276 999278 999280 999282 999284 999286 999288 999290 999292 999294 999296 999298 999300 999302 999304 999306 999308 999310 999312 999314 999316 999318 999320 999322 999324 999326 999328 999330 999332 999334 999336 999338 999340 999342 999344 999346 999348 999350 999352 999354 999356 999358 999360 999362 999364 999366 999368 999370 999372 999374 999375 999376 999377 999378 999379 999380 999381 999382 999383 999384 999385 999386 999387 999388 999389 999390 999391 999392 999393 999394 999395 999396 999397 999398 999399 999400 999401 999402 999403 999404 999405 999406 999407 999408 999409 999410 999411 999412 999413 999414 999415 999416 999417 999418 999419 999420 999421 999422 999423 999424 999425 999426 999427 999428 999429 999430 999431 999432 999433 999434 999435 999436 999437 999438 999439 999440 999441 999442 999443 999444 999445 999446 999447 999448 999449 999450 999451 999452 999453 999454 999455 999456 999457 999458 999459 999460 999461 999462 999463 999464 999465 999466 999467 999468 999469 999470 999471 999472 999473 999474 999475 999476 999477 999478 999479 999480 999481 999482 999483 999484 999485 999486 999487 999488 999489 999490 999491 999492 999493 999494 999495 999496 999497 999498 999499 999500 999501 999502 999503 999504 999505 999506 999507 999508 999509 999510 999511 999512 999513 999514 999515 999516 999517 999518 999519 999520 999521 999522 999523 999524 999525 999526 999527 999528 999529 999530 999531 999532 999533 999534 999535 999536 999537 999538 999539 999540 999541 999542 999543 999544 999545 999546 999547 999548 999549 999550 999551 999552 999553 999554 999555 999556 999557 999558 999559 999560 999561 999562 999563 999564 999565 999566 999567 999568 999569 999570 999571 999572 999573 999574 999575 999576 999577 999578 999579 999580 999581 999582 999583 999584 999585 999586 999587 999588 999589 999590 999591 999592 999593 999594 999595 999596 999597 999598 999599 999600 999601 999602 999603 999604 999605 999606 999607 999608 999609 999610 999611 999612 999613 999614 999615 999616 999617 999618 999619 999620 999621 999622 999623 999624 999625 999626 999627 999628 999629 999630 999631 999632 999633 999634 999635 999636 999637 999638 999639 999640 999641 999642 999643 999644 999645 999646 999647 999648 999649 999650 999651 999652 999653 999654 999655 999656 999657 999658 999659 999660 999661 999662 999663 999664 999665 999666 999667 999668 999669 999670 999671 999672 999673 999674 999675 999676 999677 999678 999679 999680 999681 999682 999683 999684 999685 999686 999687 999688 999689 999690 999691 999692 999693 999694 999695 999696 999697 999698 999699 999700 999701 999702 999703 999704 999705 999706 999707 999708 999709 999710 999711 999712 999713 999714 999715 999716 999717 999718 999719 999720 999721 999722 999723 999724 999725 999726 999727 999728 999729 999730 999731 999732 999733 999734 999735 999736 999737 999738 999739 999740 999741 999742 999743 999744 999745 999746 999747 999748 999749 999750 999751 999752 999753 999754 999755 999756 999757 999758 999759 999760 999761 999762 999763 999764 999765 999766 999767 999768 999769 999770 999771 999772 999773 999774 999775 999776 999777 999778 999779 999780 999781 999782 999783 999784 999785 999786 999787 999788 999789 999790 999791 999792 999793 999794 999795 999796 999797 999798 999799 999800 999801 999802 999803 999804 999805 999806 999807 999808 999809 999810 999811 999812 999813 999814 999815 999816 999817 999818 999819 999820 999821 999822 999823 999824 999825 999826 999827 999828 999829 999830 999831 999832 999833 999834 999835 999836 999837 999838 999839 999840 999841 999842 999843 999844 999845 999846 999847 999848 999849 999850 999851 999852 999853 999854 999855 999856 999857 999858 999859 999860 999861 999862 999863 999864 999865 999866 999867 999868 999869 999870 999871 999872 999873 999874 999875 999876 999877 999878 999879 999880 999881 999882 999883 999884 999885 999886 999887 999888 999889 999890 999891 999892 999893 999894 999895 999896 999897 999898 999899 999900 999901 999902 999903 999904 999905 999906 999907 999908 999909 999910 999911 999912 999913 999914 999915 999916 999917 999918 999919 999920 999921 999922 999923 999924 999925 999926 999927 999928 999929 999930 999931 999932 999933 999934 999935 999936 999937 999938 999939 999940 999941 999942 999943 999944 999945 999946 999947 999948 999949 999950 999951 999952 999953 999954 999955 999956 999957 999958 999959 999960 999961 999962 999963 999964 999965 999966 999967 999968 999969 999970 999971 999972 999973 999974 999975 999976 999977 999978 999979 999980 999981 999982 999983 999984 999985 999986 999987 999988 999989 999990 999991 999992 999993 999994 999995 999996 999997 999998 999999 1000000

==> results/us10k.csv <==
LD,Accuracy,Precision,Recall,F1-Score
0,0.9983,	0.9983,	      1,	0.999149277
1,0.9837,	0.998173516,  0.985473853,	0.991783032
2,0.6738,	0.99925849,	  0.674137069,	0.805114112
3,0.3201,	0.99906367,	  0.320196059,	0.48496326
4,0.1365,	0.999267936,  0.136513651,	0.240211175
5,0.0572,	1,	          0.0572,      	0.108210367
